More than 83.9% of the zeros of the Riemann zeta function are distinct and more than 67.35% are simple and on the critical line

Let N(T) count the nontrivial zeros of the Riemann zeta function up to height T with multiplicity, N_d(T) the distinct ones, and N_0^s(T) those that are simple and on the critical line. We prove liminf N_d(T)/N(T) >= 1645064/1960733 = 0.83900...; earlier work proves 0.83699..., and a report we have not verified claims 0.83805.... Hence more than 67.80% are simple. Also liminf N_0^s(T)/N(T) >= 0.67353...; earlier work proves 0.67250..., and reports we have not verified claim 0.673492. Two estimates of Lamzouri are improved: at least 88.93% of the zeros are simple or on the critical line, and the proportions of simple zeros and of zeros on the line average at least 83.67%. By the unconditional form of Montgomery's pair-correlation theorem the energy, a sum of a test function over pairs of zeros, is known asymptotically. A zero of multiplicity d contributes d^2 to it and nearby zeros contribute too, so a lower bound for such pairs leaves less energy for multiple zeros. The proof has three steps. First, for zeros at least a fixed fraction of the mean spacing apart, a large sieve inequality lets their pairs be used in full, with multiplicities. Second, their contribution is bounded below by a computer-assisted inequality for seven or eight consecutive zeros which distinguishes simple and double zeros. Its correction terms telescope, as increments of a storage function. Third, the test function is chosen to make this contribution large, at the cost of more energy. We also prove upper limits for what such inequalities can give with the two main test functions. The lower bounds and these limits are proved in Lean 4, analytic inputs included. The proofs use three axioms beyond those of Mathlib, one per inequality. Each records that a search program returned true; Lean's kernel does not check the run itself. This work is an experiment in AI-assisted mathematical research.

==> knausgard839ker.dat <==
t knew kmt kline
0.0000 1.000000e+00 1.000000e+00 1.000000e+00
0.0125 9.995484e-01 9.995220e-01 9.995282e-01
0.0250 9.981945e-01 9.980893e-01 9.981140e-01
0.0375 9.959414e-01 9.957050e-01 9.957605e-01
0.0500 9.927942e-01 9.923748e-01 9.924733e-01
0.0625 9.887598e-01 9.881065e-01 9.882598e-01
0.0750 9.838472e-01 9.829099e-01 9.831298e-01
0.0875 9.780673e-01 9.767970e-01 9.770949e-01
0.1000 9.714331e-01 9.697821e-01 9.701691e-01
0.1125 9.639592e-01 9.618814e-01 9.623681e-01
0.1250 9.556621e-01 9.531130e-01 9.537097e-01
0.1375 9.465601e-01 9.434971e-01 9.442137e-01
0.1500 9.366733e-01 9.330558e-01 9.339014e-01
0.1625 9.260233e-01 9.218129e-01 9.227963e-01
0.1750 9.146333e-01 9.097941e-01 9.109233e-01
0.1875 9.025283e-01 8.970265e-01 8.983091e-01
0.2000 8.897343e-01 8.835391e-01 8.849818e-01
0.2125 8.762789e-01 8.693621e-01 8.709711e-01
0.2250 8.621911e-01 8.545273e-01 8.563079e-01
0.2375 8.475009e-01 8.390676e-01 8.410245e-01
0.2500 8.322394e-01 8.230173e-01 8.251544e-01
0.2625 8.164388e-01 8.064117e-01 8.087320e-01
0.2750 8.001322e-01 7.892870e-01 7.917928e-01
0.2875 7.833535e-01 7.716804e-01 7.743732e-01
0.3000 7.661373e-01 7.536297e-01 7.565103e-01
0.3125 7.485189e-01 7.351735e-01 7.382417e-01
0.3250 7.305340e-01 7.163509e-01 7.196057e-01
0.3375 7.122187e-01 6.972013e-01 7.006409e-01
0.3500 6.936095e-01 6.777646e-01 6.813865e-01
0.3625 6.747432e-01 6.580806e-01 6.618814e-01
0.3750 6.556564e-01 6.381894e-01 6.421650e-01
0.3875 6.363860e-01 6.181310e-01 6.222765e-01
0.4000 6.169685e-01 5.979452e-01 6.022548e-01
0.4125 5.974405e-01 5.776714e-01 5.821389e-01
0.4250 5.778382e-01 5.573489e-01 5.619672e-01
0.4375 5.581971e-01 5.370162e-01 5.417776e-01
0.4500 5.385527e-01 5.167114e-01 5.216076e-01
0.4625 5.189396e-01 4.964718e-01 5.014938e-01
0.4750 4.993917e-01 4.763339e-01 4.814723e-01
0.4875 4.799423e-01 4.563335e-01 4.615781e-01
0.5000 4.606237e-01 4.365050e-01 4.418455e-01
0.5125 4.414674e-01 4.168820e-01 4.223074e-01
0.5250 4.225039e-01 3.974970e-01 4.029960e-01
0.5375 4.037624e-01 3.783811e-01 3.839421e-01
0.5500 3.852713e-01 3.595641e-01 3.651751e-01
0.5625 3.670576e-01 3.410744e-01 3.467234e-01
0.5750 3.491470e-01 3.229392e-01 3.286136e-01
0.5875 3.315641e-01 3.051839e-01 3.108713e-01
0.6000 3.143318e-01 2.878324e-01 2.935204e-01
0.6125 2.974720e-01 2.709073e-01 2.765830e-01
0.6250 2.810048e-01 2.544291e-01 2.600801e-01
0.6375 2.649491e-01 2.384171e-01 2.440307e-01
0.6500 2.493222e-01 2.228885e-01 2.284524e-01
0.6625 2.341399e-01 2.078591e-01 2.133610e-01
0.6750 2.194164e-01 1.933428e-01 1.987707e-01
0.6875 2.051644e-01 1.793518e-01 1.846939e-01
0.7000 1.913951e-01 1.658967e-01 1.711415e-01
0.7125 1.781180e-01 1.529861e-01 1.581225e-01
0.7250 1.653413e-01 1.406271e-01 1.456445e-01
0.7375 1.530715e-01 1.288251e-01 1.337130e-01
0.7500 1.413136e-01 1.175835e-01 1.223323e-01
0.7625 1.300712e-01 1.069044e-01 1.115049e-01
0.7750 1.193461e-01 9.678816e-02 1.012315e-01
0.7875 1.091391e-01 8.723347e-02 9.151156e-02
0.8000 9.944938e-02 7.823752e-02 8.234287e-02
0.8125 9.027467e-02 6.979601e-02 7.372175e-02
0.8250 8.161149e-02 6.190316e-02 6.564308e-02
0.8375 7.345503e-02 5.455180e-02 5.810038e-02
0.8500 6.579925e-02 4.773341e-02 5.108585e-02
0.8625 5.863691e-02 4.143819e-02 4.459040e-02
0.8750 5.195965e-02 3.565514e-02 3.860376e-02
0.8875 4.575805e-02 3.037211e-02 3.311452e-02
0.9000 4.002166e-02 2.557585e-02 2.811018e-02
0.9125 3.473908e-02 2.125215e-02 2.357728e-02
0.9250 2.989803e-02 1.738584e-02 1.950139e-02
0.9375 2.548542e-02 1.396093e-02 1.586725e-02
0.9500 2.148740e-02 1.096063e-02 1.265884e-02
0.9625 1.788942e-02 8.367490e-03 9.859405e-03
0.9750 1.467635e-02 6.163433e-03 7.451587e-03
0.9875 1.183250e-02 4.329859e-03 5.417480e-03
1.0000 9.341706e-03 2.847721e-03 3.738711e-03
1.0125 7.187395e-03 1.697606e-03 2.396519e-03
1.0250 5.352672e-03 8.598143e-04 1.371832e-03
1.0375 3.820375e-03 3.144391e-04 6.453436e-04
1.0500 2.573145e-03 4.144608e-05 1.975887e-04
1.0625 1.593497e-03 2.074924e-05 9.019417e-06
1.0750 8.638842e-04 2.322861e-04 6.007721e-05
1.0875 3.667621e-04 6.560908e-04 3.312642e-04
1.1000 8.465320e-05 1.272366e-03 8.032125e-04
1.1125 2.067279e-07 2.061549e-03 1.456751e-03
1.1250 9.625773e-05 3.004380e-03 2.272970e-03
1.1375 3.558834e-04 4.081965e-03 3.233283e-03
1.1500 7.624572e-04 5.275834e-03 4.319484e-03
1.1625 1.299700e-03 6.567997e-03 5.513806e-03
1.1750 1.951727e-03 7.941001e-03 6.798972e-03
1.1875 2.703097e-03 9.377974e-03 8.158243e-03
1.2000 3.538850e-03 1.086268e-02 9.575467e-03
1.2125 4.444549e-03 1.237954e-02 1.103512e-02
1.2250 5.406318e-03 1.391370e-02 1.252233e-02
1.2375 6.410869e-03 1.545105e-02 1.402295e-02
1.2500 7.445537e-03 1.697824e-02 1.552353e-02
1.2625 8.498300e-03 1.848273e-02 1.701142e-02
1.2750 9.557807e-03 1.995281e-02 1.847471e-02
1.2875 1.061340e-02 2.137760e-02 1.990232e-02
1.3000 1.165510e-02 2.274707e-02 2.128395e-02
1.3125 1.267368e-02 2.405206e-02 2.261017e-02
1.3250 1.366061e-02 2.528429e-02 2.387235e-02
1.3375 1.460810e-02 2.643633e-02 2.506270e-02
1.3500 1.550908e-02 2.750163e-02 2.617430e-02
1.3625 1.635723e-02 2.847452e-02 2.720102e-02
1.3750 1.714692e-02 2.935016e-02 2.813758e-02
1.3875 1.787329e-02 3.012456e-02 2.897952e-02
1.4000 1.853214e-02 3.079458e-02 2.972317e-02
1.4125 1.911998e-02 3.135785e-02 3.036566e-02
1.4250 1.963403e-02 3.181282e-02 3.090489e-02
1.4375 2.007212e-02 3.215867e-02 3.133948e-02
1.4500 2.043276e-02 3.239533e-02 3.166880e-02
1.4625 2.071506e-02 3.252344e-02 3.189288e-02
1.4750 2.091873e-02 3.254429e-02 3.201246e-02
1.4875 2.104406e-02 3.245982e-02 3.202886e-02
1.5000 2.109185e-02 3.227257e-02 3.194403e-02
1.5125 2.106343e-02 3.198563e-02 3.176047e-02
1.5250 2.096060e-02 3.160263e-02 3.148121e-02
1.5375 2.078562e-02 3.112767e-02 3.110976e-02
1.5500 2.054115e-02 3.056528e-02 3.065010e-02
1.5625 2.023023e-02 2.992042e-02 3.010659e-02
1.5750 1.985624e-02 2.919836e-02 2.948397e-02
1.5875 1.942288e-02 2.840473e-02 2.878733e-02
1.6000 1.893412e-02 2.754538e-02 2.802200e-02
1.6125 1.839417e-02 2.662643e-02 2.719361e-02
1.6250 1.780744e-02 2.565415e-02 2.630794e-02
1.6375 1.717850e-02 2.463496e-02 2.537098e-02
1.6500 1.651207e-02 2.357537e-02 2.438882e-02
1.6625 1.581296e-02 2.248197e-02 2.336764e-02
1.6750 1.508604e-02 2.136134e-02 2.231366e-02
1.6875 1.433623e-02 2.022005e-02 2.123311e-02
1.7000 1.356843e-02 1.906461e-02 2.013221e-02
1.7125 1.278754e-02 1.790143e-02 1.901710e-02
1.7250 1.199837e-02 1.673679e-02 1.789382e-02
1.7375 1.120568e-02 1.557682e-02 1.676831e-02
1.7500 1.041408e-02 1.442743e-02 1.564632e-02
1.7625 9.628074e-03 1.329434e-02 1.453343e-02
1.7750 8.851991e-03 1.218301e-02 1.343502e-02
1.7875 8.089984e-03 1.109861e-02 1.235620e-02
1.8000 7.346004e-03 1.004604e-02 1.130186e-02
1.8125 6.623784e-03 9.029879e-03 1.027659e-02
1.8250 5.926819e-03 8.054366e-03 9.284683e-03
1.8375 5.258359e-03 7.123399e-03 8.330125e-03
1.8500 4.621390e-03 6.240515e-03 7.416575e-03
1.8625 4.018627e-03 5.408879e-03 6.547355e-03
1.8750 3.452503e-03 4.631278e-03 5.725437e-03
1.8875 2.925165e-03 3.910114e-03 4.953442e-03
1.9000 2.438468e-03 3.247402e-03 4.233632e-03
1.9125 1.993973e-03 2.644765e-03 3.567906e-03
1.9250 1.592941e-03 2.103441e-03 2.957802e-03
1.9375 1.236343e-03 1.624280e-03 2.404498e-03
1.9500 9.248516e-04 1.207753e-03 1.908814e-03
1.9625 6.588536e-04 8.539568e-04 1.471218e-03
1.9750 4.384505e-04 5.626267e-04 1.091832e-03
1.9875 2.634672e-04 3.331434e-04 7.704459e-04
2.0000 1.334603e-04 1.645476e-04 5.065200e-04
2.0125 4.772757e-05 5.555416e-05 2.992035e-04
2.0250 5.319433e-06 4.567351e-06 1.473452e-04
2.0375 5.050619e-06 9.698223e-06 4.950887e-05
2.0500 4.551360e-05 6.878274e-05 3.989391e-06
2.0625 1.250927e-04 1.794012e-04 8.829760e-06
2.0750 2.419789e-04 3.388985e-04 6.183926e-05
2.0875 3.941858e-04 5.444056e-04 1.606124e-04
2.1000 5.795659e-04 7.928611e-04 3.025486e-04
2.1125 7.958272e-04 1.081034e-03 4.848724e-04
2.1250 1.040551e-03 1.405545e-03 7.046544e-04
2.1375 1.311208e-03 1.762893e-03 9.588321e-04
2.1500 1.605179e-03 2.149476e-03 1.244231e-03
2.1625 1.919769e-03 2.561613e-03 1.557588e-03
2.1750 2.252227e-03 2.995571e-03 1.895568e-03
2.1875 2.599767e-03 3.447586e-03 2.254791e-03
2.2000 2.959577e-03 3.913884e-03 2.631848e-03
2.2125 3.328844e-03 4.390707e-03 3.023327e-03
2.2250 3.704768e-03 4.874330e-03 3.425827e-03
2.2375 4.084579e-03 5.361087e-03 3.835982e-03
2.2500 4.465549e-03 5.847385e-03 4.250477e-03
2.2625 4.845015e-03 6.329728e-03 4.666069e-03
2.2750 5.220383e-03 6.804736e-03 5.079603e-03
2.2875 5.589152e-03 7.269156e-03 5.488026e-03
2.3000 5.948918e-03 7.719883e-03 5.888406e-03
2.3125 6.297392e-03 8.153975e-03 6.277945e-03
2.3250 6.632407e-03 8.568664e-03 6.653990e-03
2.3375 6.951932e-03 8.961369e-03 7.014049e-03
2.3500 7.254076e-03 9.329708e-03 7.355797e-03
2.3625 7.537098e-03 9.671507e-03 7.677090e-03
2.3750 7.799416e-03 9.984806e-03 7.975971e-03
2.3875 8.039609e-03 1.026787e-02 8.250677e-03
2.4000 8.256424e-03 1.051919e-02 8.499646e-03
2.4125 8.448780e-03 1.073750e-02 8.721520e-03
2.4250 8.615767e-03 1.092174e-02 8.915147e-03
2.4375 8.756652e-03 1.107111e-02 9.079586e-03
2.4500 8.870876e-03 1.118504e-02 9.214106e-03
2.4625 8.958053e-03 1.126320e-02 9.318185e-03
2.4750 9.017972e-03 1.130546e-02 9.391508e-03
2.4875 9.050590e-03 1.131195e-02 9.433964e-03
2.5000 9.056030e-03 1.128300e-02 9.445643e-03
2.5125 9.034579e-03 1.121917e-02 9.426830e-03
2.5250 8.986677e-03 1.112121e-02 9.377995e-03
2.5375 8.912915e-03 1.099006e-02 9.299794e-03
2.5500 8.814028e-03 1.082688e-02 9.193053e-03
2.5625 8.690886e-03 1.063298e-02 9.058763e-03
2.5750 8.544484e-03 1.040983e-02 8.898067e-03
2.5875 8.375937e-03 1.015907e-02 8.712256e-03
2.6000 8.186469e-03 9.882469e-03 8.502748e-03
2.6125 7.977402e-03 9.581933e-03 8.271087e-03
2.6250 7.750147e-03 9.259468e-03 8.018921e-03
2.6375 7.506193e-03 8.917184e-03 7.747997e-03
2.6500 7.247098e-03 8.557274e-03 7.460146e-03
2.6625 6.974474e-03 8.181998e-03 7.157266e-03
2.6750 6.689982e-03 7.793671e-03 6.841315e-03
2.6875 6.395314e-03 7.394646e-03 6.514293e-03
2.7000 6.092189e-03 6.987300e-03 6.178232e-03
2.7125 5.782336e-03 6.574019e-03 5.835180e-03
2.7250 5.467488e-03 6.157185e-03 5.487191e-03
2.7375 5.149370e-03 5.739157e-03 5.136310e-03
2.7500 4.829686e-03 5.322264e-03 4.784561e-03
2.7625 4.510112e-03 4.908786e-03 4.433935e-03
2.7750 4.192287e-03 4.500945e-03 4.086379e-03
2.7875 3.877803e-03 4.100889e-03 3.743785e-03
2.8000 3.568195e-03 3.710685e-03 3.407978e-03
2.8125 3.264935e-03 3.332302e-03 3.080709e-03
2.8250 2.969422e-03 2.967608e-03 2.763641e-03
2.8375 2.682978e-03 2.618356e-03 2.458346e-03
2.8500 2.406841e-03 2.286175e-03 2.166291e-03
2.8625 2.142158e-03 1.972565e-03 1.888838e-03
2.8750 1.889979e-03 1.678891e-03 1.627231e-03
2.8875 1.651258e-03 1.406373e-03 1.382595e-03
2.9000 1.426842e-03 1.156084e-03 1.155929e-03
2.9125 1.217475e-03 9.289472e-04 9.481037e-04
2.9250 1.023790e-03 7.257302e-04 7.598578e-04
2.9375 8.463129e-04 5.470451e-04 5.917958e-04
2.9500 6.854566e-04 3.933469e-04 4.443871e-04
2.9625 5.415247e-04 2.649332e-04 3.179655e-04
2.9750 4.147103e-04 1.619455e-04 2.127297e-04
2.9875 3.050976e-04 8.437101e-05 1.287444e-04
3.0000 2.126639e-04 3.204487e-05 6.594252e-05
3.0125 1.372822e-04 4.654172e-06 2.412794e-05
3.0250 7.872389e-05 1.742093e-06 2.979033e-06
3.0375 3.666297e-05 2.271311e-05 2.052930e-06
3.0500 1.067981e-05 6.683888e-05 2.079041e-05
3.0625 2.660257e-07 1.332648e-04 5.852144e-05
3.0750 4.829610e-06 2.210171e-04 1.144713e-04
3.0875 2.370047e-05 3.290111e-04 1.877671e-04
3.1000 5.613637e-05 4.560589e-04 2.774450e-04
3.1125 1.013292e-04 6.008786e-04 3.824580e-04
3.1250 1.584115e-04 7.621035e-04 5.016832e-04
3.1375 2.264632e-04 9.382916e-04 6.339308e-04
3.1500 3.045188e-04 1.127935e-03 7.779520e-04
3.1625 3.915742e-04 1.329473e-03 9.324484e-04
3.1750 4.865941e-04 1.541295e-03 1.096080e-03
3.1875 5.885194e-04 1.761761e-03 1.267475e-03
3.2000 6.962742e-04 1.989203e-03 1.445239e-03
3.2125 8.087732e-04 2.221941e-03 1.627963e-03
3.2250 9.249289e-04 2.458292e-03 1.814232e-03
3.2375 1.043659e-03 2.696578e-03 2.002636e-03
3.2500 1.163891e-03 2.935139e-03 2.191778e-03
3.2625 1.284574e-03 3.172340e-03 2.380281e-03
3.2750 1.404679e-03 3.406584e-03 2.566797e-03
3.2875 1.523210e-03 3.636316e-03 2.750015e-03
3.3000 1.639205e-03 3.860037e-03 2.928669e-03
3.3125 1.751748e-03 4.076308e-03 3.101544e-03
3.3250 1.859967e-03 4.283761e-03 3.267485e-03
3.3375 1.963044e-03 4.481103e-03 3.425399e-03
3.3500 2.060217e-03 4.667125e-03 3.574265e-03
3.3625 2.150784e-03 4.840707e-03 3.713138e-03
3.3750 2.234107e-03 5.000823e-03 3.841152e-03
3.3875 2.309613e-03 5.146548e-03 3.957527e-03
3.4000 2.376802e-03 5.277058e-03 4.061569e-03
3.4125 2.435240e-03 5.391637e-03 4.152677e-03
3.4250 2.484569e-03 5.489679e-03 4.230341e-03
3.4375 2.524504e-03 5.570688e-03 4.294148e-03
3.4500 2.554833e-03 5.634282e-03 4.343779e-03
3.4625 2.575417e-03 5.680193e-03 4.379015e-03
3.4750 2.586194e-03 5.708264e-03 4.399729e-03
3.4875 2.587171e-03 5.718453e-03 4.405893e-03
3.5000 2.578428e-03 5.710827e-03 4.397573e-03
3.5125 2.560113e-03 5.685564e-03 4.374928e-03
3.5250 2.532444e-03 5.642947e-03 4.338207e-03
3.5375 2.495700e-03 5.583365e-03 4.287746e-03
3.5500 2.450223e-03 5.507302e-03 4.223965e-03
3.5625 2.396413e-03 5.415340e-03 4.147367e-03
3.5750 2.334723e-03 5.308150e-03 4.058528e-03
3.5875 2.265659e-03 5.186488e-03 3.958095e-03
3.6000 2.189771e-03 5.051189e-03 3.846786e-03
3.6125 2.107650e-03 4.903161e-03 3.725373e-03
3.6250 2.019926e-03 4.743376e-03 3.594689e-03
3.6375 1.927259e-03 4.572868e-03 3.455614e-03
3.6500 1.830338e-03 4.392723e-03 3.309070e-03
3.6625 1.729871e-03 4.204070e-03 3.156016e-03
3.6750 1.626586e-03 4.008076e-03 2.997443e-03
3.6875 1.521221e-03 3.805939e-03 2.834365e-03
3.7000 1.414519e-03 3.598879e-03 2.667810e-03
3.7125 1.307226e-03 3.388129e-03 2.498821e-03
3.7250 1.200083e-03 3.174930e-03 2.328440e-03
3.7375 1.093823e-03 2.960521e-03 2.157709e-03
3.7500 9.891640e-04 2.746134e-03 1.987660e-03
3.7625 8.868066e-04 2.532984e-03 1.819309e-03
3.7750 7.874274e-04 2.322264e-03 1.653649e-03
3.7875 6.916760e-04 2.115136e-03 1.491648e-03
3.8000 6.001703e-04 1.912727e-03 1.334236e-03
3.8125 5.134930e-04 1.716120e-03 1.182309e-03
3.8250 4.321880e-04 1.526349e-03 1.036715e-03
3.8375 3.567569e-04 1.344394e-03 8.982561e-04
3.8500 2.876567e-04 1.171175e-03 7.676790e-04
3.8625 2.252964e-04 1.007547e-03 6.456745e-04
3.8750 1.700354e-04 8.542975e-04 5.328720e-04
3.8875 1.221814e-04 7.121396e-04 4.298371e-04
3.9000 8.198890e-05 5.817110e-04 3.370685e-04
3.9125 4.965787e-05 4.635701e-04 2.549957e-04
3.9250 2.533330e-05 3.581940e-04 1.839774e-04
3.9375 9.104578e-06 2.659763e-04 1.242997e-04
3.9500 1.005497e-06 1.872261e-04 7.617558e-05
3.9625 1.014603e-06 1.221670e-04 3.974399e-05
3.9750 9.055874e-06 7.093698e-05 1.507015e-05
3.9875 2.499976e-05 3.358844e-05 2.145808e-06
4.0000 4.866458e-05 1.008916e-05 8.901922e-07
4.0125 7.981819e-05 3.234616e-07 1.115127e-05
4.0250 1.181801e-04 4.093966e-06 3.270752e-05
4.0375 1.634236e-04 2.112383e-05 6.527002e-05
4.0500 2.151787e-04 5.105941e-05 1.084850e-04
4.0625 2.730345e-04 9.347334e-05 1.619368e-04
4.0750 3.365428e-04 1.478681e-04 2.251510e-04
4.0875 4.052210e-04 2.136798e-04 2.975979e-04
4.1000 4.785559e-04 2.902825e-04 3.786968e-04
4.1125 5.560071e-04 3.769929e-04 4.678194e-04
4.1250 6.370110e-04 4.730747e-04 5.642951e-04
4.1375 7.209847e-04 5.777444e-04 6.674147e-04
4.1500 8.073300e-04 6.901762e-04 7.764356e-04
4.1625 8.954373e-04 8.095075e-04 8.905868e-04
4.1750 9.846900e-04 9.348448e-04 1.009074e-03
4.1875 1.074468e-03 1.065269e-03 1.131083e-03
4.2000 1.164154e-03 1.199843e-03 1.255790e-03
4.2125 1.253134e-03 1.337615e-03 1.382358e-03
4.2250 1.340803e-03 1.477625e-03 1.509952e-03
4.2375 1.426570e-03 1.618914e-03 1.637737e-03
4.2500 1.509861e-03 1.760526e-03 1.764884e-03
4.2625 1.590122e-03 1.901513e-03 1.890581e-03
4.2750 1.666823e-03 2.040947e-03 2.014028e-03
4.2875 1.739460e-03 2.177917e-03 2.134450e-03
4.3000 1.807562e-03 2.311541e-03 2.251097e-03
4.3125 1.870689e-03 2.440967e-03 2.363252e-03
4.3250 1.928436e-03 2.565381e-03 2.470230e-03
4.3375 1.980439e-03 2.684008e-03 2.571385e-03
4.3500 2.026373e-03 2.796119e-03 2.666116e-03
4.3625 2.065953e-03 2.901034e-03 2.753863e-03
4.3750 2.098940e-03 2.998125e-03 2.834117e-03
4.3875 2.125139e-03 3.086819e-03 2.906420e-03
4.4000 2.144401e-03 3.166604e-03 2.970366e-03
4.4125 2.156623e-03 3.237027e-03 3.025605e-03
4.4250 2.161749e-03 3.297698e-03 3.071841e-03
4.4375 2.159771e-03 3.348292e-03 3.108840e-03
4.4500 2.150725e-03 3.388550e-03 3.136423e-03
4.4625 2.134694e-03 3.418281e-03 3.154472e-03
4.4750 2.111807e-03 3.437359e-03 3.162927e-03
4.4875 2.082236e-03 3.445725e-03 3.161788e-03
4.5000 2.046196e-03 3.443390e-03 3.151113e-03
4.5125 2.003942e-03 3.430427e-03 3.131015e-03
4.5250 1.955769e-03 3.406976e-03 3.101668e-03
4.5375 1.902008e-03 3.373240e-03 3.063295e-03
4.5500 1.843023e-03 3.329481e-03 3.016175e-03
4.5625 1.779213e-03 3.276023e-03 2.960636e-03
4.5750 1.711003e-03 3.213245e-03 2.897053e-03
4.5875 1.638846e-03 3.141579e-03 2.825846e-03
4.6000 1.563216e-03 3.061507e-03 2.747479e-03
4.6125 1.484608e-03 2.973557e-03 2.662452e-03
4.6250 1.403532e-03 2.878303e-03 2.571302e-03
4.6375 1.320513e-03 2.776355e-03 2.474594e-03
4.6500 1.236084e-03 2.668358e-03 2.372926e-03
4.6625 1.150783e-03 2.554988e-03 2.266916e-03
4.6750 1.065153e-03 2.436947e-03 2.157202e-03
4.6875 9.797337e-04 2.314959e-03 2.044440e-03
4.7000 8.950610e-04 2.189764e-03 1.929295e-03
4.7125 8.116628e-04 2.062114e-03 1.812440e-03
4.7250 7.300552e-04 1.932770e-03 1.694553e-03
4.7375 6.507400e-04 1.802492e-03 1.576308e-03
4.7500 5.742010e-04 1.672043e-03 1.458376e-03
4.7625 5.009011e-04 1.542175e-03 1.341418e-03
4.7750 4.312794e-04 1.413632e-03 1.226083e-03
4.7875 3.657487e-04 1.287140e-03 1.113002e-03
4.8000 3.046928e-04 1.163406e-03 1.002785e-03
4.8125 2.484641e-04 1.043114e-03 8.960210e-04
4.8250 1.973818e-04 9.269192e-04 7.932678e-04
4.8375 1.517297e-04 8.154454e-04 6.950548e-04
4.8500 1.117548e-04 7.092813e-04 6.018778e-04
4.8625 7.766550e-05 6.089775e-04 5.141962e-04
4.8750 4.963117e-05 5.150432e-04 4.324312e-04
4.8875 2.778059e-05 4.279438e-04 3.569633e-04
4.9000 1.220167e-05 3.480983e-04 2.881304e-04
4.9125 2.940978e-06 2.758773e-04 2.262263e-04
4.9250 3.702252e-09 2.116013e-04 1.714994e-04
4.9375 3.353799e-06 1.555392e-04 1.241515e-04
4.9500 1.291444e-05 1.079072e-04 8.433710e-05
4.9625 2.856872e-05 6.886787e-05 5.216324e-05
4.9750 5.016057e-05 3.852996e-05 2.768895e-05
4.9875 7.749600e-05 1.694811e-05 1.092562e-05
5.0000 1.103445e-04 4.123086e-06 1.837380e-06
5.0125 1.484408e-04 2.340776e-09 3.418439e-07
5.0250 1.914864e-04 4.480851e-06 6.311082e-06
5.0375 2.391523e-04 1.740229e-05 1.957290e-05
5.0500 2.910805e-04 3.856048e-05 3.991237e-05
5.0625 3.468870e-04 6.770118e-05 6.707359e-05
5.0750 4.061643e-04 1.045240e-04 1.007617e-04
5.0875 4.684838e-04 1.486850e-04 1.406451e-04
5.1000 5.333990e-04 1.997987e-04 1.863578e-04
5.1125 6.004485e-04 2.574413e-04 2.375023e-04
5.1250 6.691589e-04 3.211535e-04 2.936519e-04
5.1375 7.390476e-04 3.904436e-04 3.543542e-04
5.1500 8.096267e-04 4.647908e-04 4.191337e-04
5.1625 8.804056e-04 5.436486e-04 4.874952e-04
5.1750 9.508944e-04 6.264488e-04 5.589268e-04
5.1875 1.020607e-03 7.126046e-04 6.329038e-04
5.2000 1.089064e-03 8.015147e-04 7.088914e-04
5.2125 1.155797e-03 8.925670e-04 7.863486e-04
5.2250 1.220349e-03 9.851425e-04 8.647312e-04
5.2375 1.282281e-03 1.078619e-03 9.434957e-04
5.2500 1.341172e-03 1.172376e-03 1.022102e-03
5.2625 1.396621e-03 1.265795e-03 1.100018e-03
5.2750 1.448253e-03 1.358269e-03 1.176720e-03
5.2875 1.495720e-03 1.449201e-03 1.251700e-03
5.3000 1.538699e-03 1.538009e-03 1.324466e-03
5.3125 1.576902e-03 1.624131e-03 1.394543e-03
5.3250 1.610070e-03 1.707026e-03 1.461481e-03
5.3375 1.637981e-03 1.786179e-03 1.524853e-03
5.3500 1.660446e-03 1.861104e-03 1.584260e-03
5.3625 1.677315e-03 1.931343e-03 1.639332e-03
5.3750 1.688473e-03 1.996473e-03 1.689730e-03
5.3875 1.693845e-03 2.056106e-03 1.735149e-03
5.4000 1.693395e-03 2.109893e-03 1.775317e-03
5.4125 1.687125e-03 2.157523e-03 1.810000e-03
5.4250 1.675076e-03 2.198725e-03 1.838999e-03
5.4375 1.657329e-03 2.233272e-03 1.862155e-03
5.4500 1.634001e-03 2.260979e-03 1.879347e-03
5.4625 1.605249e-03 2.281706e-03 1.890493e-03
5.4750 1.571264e-03 2.295356e-03 1.895549e-03
5.4875 1.532273e-03 2.301877e-03 1.894512e-03
5.5000 1.488539e-03 2.301262e-03 1.887417e-03
5.5125 1.440353e-03 2.293547e-03 1.874337e-03
5.5250 1.388040e-03 2.278811e-03 1.855382e-03
5.5375 1.331952e-03 2.257179e-03 1.830699e-03
5.5500 1.272466e-03 2.228813e-03 1.800470e-03
5.5625 1.209985e-03 2.193917e-03 1.764910e-03
5.5750 1.144931e-03 2.152733e-03 1.724267e-03
5.5875 1.077747e-03 2.105541e-03 1.678818e-03
5.6000 1.008889e-03 2.052654e-03 1.628868e-03
5.6125 9.388300e-04 1.994417e-03 1.574750e-03
5.6250 8.680494e-04 1.931206e-03 1.516819e-03
5.6375 7.970357e-04 1.863423e-03 1.455450e-03
5.6500 7.262814e-04 1.791498e-03 1.391040e-03
5.6625 6.562798e-04 1.715878e-03 1.324000e-03
5.6750 5.875224e-04 1.637033e-03 1.254753e-03
5.6875 5.204961e-04 1.555445e-03 1.183737e-03
5.7000 4.556793e-04 1.471613e-03 1.111392e-03
5.7125 3.935400e-04 1.386041e-03 1.038168e-03
5.7250 3.345321e-04 1.299244e-03 9.645151e-04
5.7375 2.790931e-04 1.211737e-03 8.908816e-04
5.7500 2.276411e-04 1.124035e-03 8.177137e-04
5.7625 1.805724e-04 1.036653e-03 7.454509e-04
5.7750 1.382590e-04 9.500953e-04 6.745236e-04
5.7875 1.010463e-04 8.648605e-04 6.053509e-04
5.8000 6.925073e-05 7.814332e-04 5.383375e-04
5.8125 4.315825e-05 7.002835e-04 4.738716e-04
5.8250 2.302215e-05 6.218634e-04 4.123226e-04
5.8375 9.061645e-06 5.466044e-04 3.540388e-04
5.8500 1.460416e-06 4.749153e-04 2.993457e-04
5.8625 3.654771e-07 4.071793e-04 2.485438e-04
5.8750 5.886196e-06 3.437527e-04 2.019070e-04
5.8875 1.809356e-05 2.849621e-04 1.596812e-04
5.9000 3.701968e-05 2.311032e-04 1.220831e-04
5.9125 6.265748e-05 1.824392e-04 8.929865e-05
5.9250 9.496070e-05 1.391991e-04 6.148251e-05
5.9375 1.338440e-04 1.015771e-04 3.875715e-05
5.9500 1.791836e-04 6.973144e-05 2.121238e-05
5.9625 2.308175e-04 4.378356e-05 8.905040e-06
5.9750 2.885468e-04 2.381803e-05 1.858839e-06
5.9875 3.521364e-04 9.882128e-06 6.451155e-08
6.0000 4.213167e-04 1.985906e-06 3.480090e-06
6.0125 4.957846e-04 1.024423e-07 1.203141e-05
6.0250 5.752057e-04 4.168314e-06 2.561283e-05
6.0375 6.592157e-04 1.408429e-05 4.408807e-05
6.0500 7.474227e-04 2.971622e-05 6.729133e-05
6.0625 8.394096e-04 5.089618e-05 9.502852e-05
6.0750 9.347358e-04 7.742374e-05 1.270787e-04
6.0875 1.032940e-03 1.090675e-04 1.631955e-04
6.1000 1.133544e-03 1.455666e-04 2.031092e-04
6.1125 1.236053e-03 1.866330e-04 2.465280e-04
6.1250 1.339960e-03 2.319528e-04 2.931405e-04
6.1375 1.444749e-03 2.811890e-04 3.426177e-04
6.1500 1.549895e-03 3.339832e-04 3.946150e-04
6.1625 1.654872e-03 3.899586e-04 4.487742e-04
6.1750 1.759152e-03 4.487218e-04 5.047266e-04
6.1875 1.862208e-03 5.098657e-04 5.620947e-04
6.2000 1.963519e-03 5.729723e-04 6.204948e-04
6.2125 2.062572e-03 6.376147e-04 6.795394e-04
6.2250 2.158865e-03 7.033603e-04 7.388398e-04
6.2375 2.251908e-03 7.697736e-04 7.980081e-04
6.2500 2.341229e-03 8.364183e-04 8.566604e-04
6.2625 2.426374e-03 9.028606e-04 9.144182e-04
6.2750 2.506910e-03 9.686713e-04 9.709113e-04
6.2875 2.582430e-03 1.033429e-03 1.025780e-03
6.3000 2.652549e-03 1.096722e-03 1.078677e-03
6.3125 2.716914e-03 1.158150e-03 1.129270e-03
6.3250 2.775200e-03 1.217330e-03 1.177242e-03
6.3375 2.827113e-03 1.273894e-03 1.222297e-03
6.3500 2.872395e-03 1.327494e-03 1.264157e-03
6.3625 2.910819e-03 1.377801e-03 1.302566e-03
6.3750 2.942197e-03 1.424513e-03 1.337292e-03
6.3875 2.966377e-03 1.467348e-03 1.368127e-03
6.4000 2.983242e-03 1.506053e-03 1.394890e-03
6.4125 2.992717e-03 1.540402e-03 1.417423e-03
6.4250 2.994762e-03 1.570197e-03 1.435599e-03
6.4375 2.989378e-03 1.595270e-03 1.449317e-03
6.4500 2.976603e-03 1.615483e-03 1.458506e-03
6.4625 2.956513e-03 1.630730e-03 1.463123e-03
6.4750 2.929223e-03 1.640936e-03 1.463152e-03
6.4875 2.894882e-03 1.646056e-03 1.458608e-03
6.5000 2.853677e-03 1.646080e-03 1.449535e-03
6.5125 2.805829e-03 1.641026e-03 1.436001e-03
6.5250 2.751593e-03 1.630946e-03 1.418106e-03
6.5375 2.691255e-03 1.615920e-03 1.395974e-03
6.5500 2.625132e-03 1.596060e-03 1.369755e-03
6.5625 2.553567e-03 1.571506e-03 1.339624e-03
6.5750 2.476931e-03 1.542425e-03 1.305778e-03
6.5875 2.395620e-03 1.509013e-03 1.268438e-03
6.6000 2.310051e-03 1.471488e-03 1.227845e-03
6.6125 2.220659e-03 1.430094e-03 1.184256e-03
6.6250 2.127897e-03 1.385097e-03 1.137949e-03
6.6375 2.032234e-03 1.336782e-03 1.089215e-03
6.6500 1.934150e-03 1.285453e-03 1.038359e-03
6.6625 1.834131e-03 1.231430e-03 9.856974e-04
6.6750 1.732674e-03 1.175048e-03 9.315564e-04
6.6875 1.630277e-03 1.116653e-03 8.762689e-04
6.7000 1.527440e-03 1.056602e-03 8.201734e-04
6.7125 1.424661e-03 9.952575e-04 7.636114e-04
6.7250 1.322432e-03 9.329900e-04 7.069253e-04
6.7375 1.221241e-03 8.701714e-04 6.504565e-04
6.7500 1.121562e-03 8.071747e-04 5.945431e-04
6.7625 1.023861e-03 7.443713e-04 5.395180e-04
6.7750 9.285857e-04 6.821287e-04 4.857067e-04
6.7875 8.361689e-04 6.208083e-04 4.334254e-04
6.8000 7.470231e-04 5.607634e-04 3.829791e-04
6.8125 6.615392e-04 5.023369e-04 3.346599e-04
6.8250 5.800849e-04 4.458592e-04 2.887450e-04
6.8375 5.030023e-04 3.916467e-04 2.454955e-04
6.8500 4.306067e-04 3.399994e-04 2.051545e-04
6.8625 3.631846e-04 2.911994e-04 1.679458e-04
6.8750 3.009925e-04 2.455096e-04 1.340727e-04
6.8875 2.442562e-04 2.031719e-04 1.037171e-04
6.9000 1.931690e-04 1.644058e-04 7.703786e-05
6.9125 1.478915e-04 1.294074e-04 5.417068e-05
6.9250 1.085506e-04 9.834859e-05 3.522691e-05
6.9375 7.523949e-05 7.137561e-05 2.029321e-05
6.9500 4.801702e-05 4.860878e-05 9.431097e-06
6.9625 2.690793e-05 3.014181e-05 2.676745e-06
6.9750 1.190291e-05 1.604142e-05 4.088999e-08
6.9875 2.958971e-06 6.347106e-06 1.508910e-06
7.0000 9.799083e-34 1.071142e-06 7.041062e-06
7.0125 2.917486e-06 1.986580e-07 1.657287e-05
7.0250 1.157142e-05 3.687946e-06 3.001567e-05
7.0375 2.579140e-05 1.147090e-05 4.725726e-05
7.0500 4.537782e-05 2.345362e-05 6.816277e-05
7.0625 7.010334e-05 3.951717e-05 9.257558e-05
7.0750 9.971438e-05 5.951849e-05 1.203184e-04
7.0875 1.339328e-04 8.329144e-05 1.511946e-04
7.1000 1.724579e-04 1.106480e-04 1.849893e-04
7.1125 2.149679e-04 1.413795e-04 2.214708e-04
7.1250 2.611226e-04 1.752582e-04 2.603926e-04
7.1375 3.105648e-04 2.120385e-04 3.014942e-04
7.1500 3.629231e-04 2.514592e-04 3.445033e-04
7.1625 4.178139e-04 2.932443e-04 3.891376e-04
7.1750 4.748437e-04 3.371057e-04 4.351061e-04
7.1875 5.336116e-04 3.827444e-04 4.821114e-04
7.2000 5.937114e-04 4.298528e-04 5.298514e-04
7.2125 6.547343e-04 4.781164e-04 5.780210e-04
7.2250 7.162711e-04 5.272159e-04 6.263144e-04
7.2375 7.779147e-04 5.768292e-04 6.744265e-04
7.2500 8.392622e-04 6.266333e-04 7.220551e-04
7.2625 8.999175e-04 6.763063e-04 7.689025e-04
7.2750 9.594932e-04 7.255295e-04 8.146776e-04
7.2875 1.017613e-03 7.739892e-04 8.590973e-04
7.3000 1.073914e-03 8.213786e-04 9.018884e-04
7.3125 1.128048e-03 8.673996e-04 9.427892e-04
7.3250 1.179684e-03 9.117648e-04 9.815509e-04
7.3375 1.228510e-03 9.541988e-04 1.017939e-03
7.3500 1.274233e-03 9.944401e-04 1.051735e-03
7.3625 1.316584e-03 1.032243e-03 1.082738e-03
7.3750 1.355316e-03 1.067377e-03 1.110764e-03
7.3875 1.390206e-03 1.099631e-03 1.135649e-03
7.4000 1.421059e-03 1.128814e-03 1.157250e-03
7.4125 1.447702e-03 1.154752e-03 1.175441e-03
7.4250 1.469995e-03 1.177296e-03 1.190123e-03
7.4375 1.487820e-03 1.196316e-03 1.201215e-03
7.4500 1.501092e-03 1.211706e-03 1.208660e-03
7.4625 1.509752e-03 1.223382e-03 1.212423e-03
7.4750 1.513768e-03 1.231285e-03 1.212491e-03
7.4875 1.513141e-03 1.235379e-03 1.208876e-03
7.5000 1.507895e-03 1.235650e-03 1.201609e-03


==> knausgard839win.dat <==
u fnew fmt fline
-0.5000 0.830437 0.827499 0.838164
-0.4950 0.829612 0.832479 0.837649
-0.4900 0.827168 0.837416 0.836160
-0.4850 0.823202 0.842312 0.833855
-0.4800 0.817871 0.847166 0.830986
-0.4750 0.811386 0.851977 0.827875
-0.4700 0.804009 0.856746 0.824888
-0.4650 0.796039 0.861472 0.822406
-0.4600 0.787806 0.866154 0.820793
-0.4550 0.779656 0.870794 0.820366
-0.4500 0.771946 0.875390 0.821373
-0.4450 0.765024 0.879942 0.823971
-0.4400 0.759225 0.884450 0.828213
-0.4350 0.754852 0.888914 0.834051
-0.4300 0.752174 0.893334 0.841336
-0.4250 0.751411 0.897708 0.849833
-0.4200 0.752729 0.902038 0.859241
-0.4150 0.756233 0.906323 0.869221
-0.4100 0.761969 0.910563 0.879419
-0.4050 0.769912 0.914757 0.889495
-0.4000 0.779978 0.918905 0.899149
-0.3950 0.792018 0.923007 0.908141
-0.3900 0.805828 0.927064 0.916305
-0.3850 0.821153 0.931073 0.923560
-0.3800 0.837696 0.935037 0.929906
-0.3750 0.855129 0.938953 0.935420
-0.3700 0.873099 0.942823 0.940243
-0.3650 0.891244 0.946645 0.944560
-0.3600 0.909203 0.950420 0.948579
-0.3550 0.926624 0.954148 0.952511
-0.3500 0.943181 0.957828 0.956549
-0.3450 0.958577 0.961460 0.960847
-0.3400 0.972557 0.965044 0.965509
-0.3350 0.984915 0.968579 0.970583
-0.3300 0.995500 0.972067 0.976054
-0.3250 1.004216 0.975505 0.981855
-0.3200 1.011029 0.978895 0.987870
-0.3150 1.015962 0.982236 0.993954
-0.3100 1.019097 0.985528 0.999946
-0.3050 1.020569 0.988770 1.005686
-0.3000 1.020560 0.991963 1.011035
-0.2950 1.019292 0.995107 1.015884
-0.2900 1.017018 0.998201 1.020171
-0.2850 1.014017 1.001244 1.023880
-0.2800 1.010577 1.004238 1.027047
-0.2750 1.006989 1.007182 1.029751
-0.2700 1.003538 1.010075 1.032105
-0.2650 1.000490 1.012918 1.034248
-0.2600 0.998087 1.015710 1.036323
-0.2550 0.996536 1.018451 1.038466
-0.2500 0.996005 1.021141 1.040792
-0.2450 0.996617 1.023780 1.043380
-0.2400 0.998448 1.026369 1.046266
-0.2350 1.001523 1.028905 1.049439
-0.2300 1.005822 1.031391 1.052842
-0.2250 1.011275 1.033824 1.056377
-0.2200 1.017771 1.036206 1.059915
-0.2150 1.025163 1.038537 1.063307
-0.2100 1.033272 1.040815 1.066402
-0.2050 1.041896 1.043041 1.069058
-0.2000 1.050819 1.045215 1.071160
-0.1950 1.059819 1.047337 1.072627
-0.1900 1.068676 1.049407 1.073424
-0.1850 1.077181 1.051424 1.073566
-0.1800 1.085146 1.053388 1.073111
-0.1750 1.092408 1.055300 1.072166
-0.1700 1.098836 1.057159 1.070867
-0.1650 1.104337 1.058965 1.069374
-0.1600 1.108856 1.060719 1.067856
-0.1550 1.112383 1.062419 1.066477
-0.1500 1.114948 1.064066 1.065381
-0.1450 1.116619 1.065660 1.064682
-0.1400 1.117505 1.067200 1.064457
-0.1350 1.117745 1.068687 1.064742
-0.1300 1.117504 1.070121 1.065528
-0.1250 1.116967 1.071502 1.066770
-0.1200 1.116334 1.072828 1.068387
-0.1150 1.115804 1.074101 1.070280
-0.1100 1.115576 1.075321 1.072336
-0.1050 1.115834 1.076486 1.074443
-0.1000 1.116744 1.077598 1.076501
-0.0950 1.118446 1.078656 1.078428
-0.0900 1.121045 1.079660 1.080169
-0.0850 1.124611 1.080610 1.081699
-0.0800 1.129173 1.081506 1.083021
-0.0750 1.134719 1.082348 1.084165
-0.0700 1.141193 1.083135 1.085178
-0.0650 1.148500 1.083869 1.086121
-0.0600 1.156507 1.084548 1.087056
-0.0550 1.165045 1.085174 1.088040
-0.0500 1.173921 1.085745 1.089115
-0.0450 1.182918 1.086261 1.090303
-0.0400 1.191807 1.086723 1.091601
-0.0350 1.200354 1.087131 1.092983
-0.0300 1.208325 1.087485 1.094401
-0.0250 1.215500 1.087784 1.095789
-0.0200 1.221675 1.088029 1.097072
-0.0150 1.226674 1.088220 1.098171
-0.0100 1.230352 1.088356 1.099015
-0.0050 1.232603 1.088437 1.099547
0.0000 1.233361 1.088465 1.099728
0.0050 1.232603 1.088437 1.099547
0.0100 1.230352 1.088356 1.099015
0.0150 1.226674 1.088220 1.098171
0.0200 1.221675 1.088029 1.097072
0.0250 1.215500 1.087784 1.095789
0.0300 1.208325 1.087485 1.094401
0.0350 1.200354 1.087131 1.092983
0.0400 1.191807 1.086723 1.091601
0.0450 1.182918 1.086261 1.090303
0.0500 1.173921 1.085745 1.089115
0.0550 1.165045 1.085174 1.088040
0.0600 1.156507 1.084548 1.087056
0.0650 1.148500 1.083869 1.086121
0.0700 1.141193 1.083135 1.085178
0.0750 1.134719 1.082348 1.084165
0.0800 1.129173 1.081506 1.083021
0.0850 1.124611 1.080610 1.081699
0.0900 1.121045 1.079660 1.080169
0.0950 1.118446 1.078656 1.078428
0.1000 1.116744 1.077598 1.076501
0.1050 1.115834 1.076486 1.074443
0.1100 1.115576 1.075321 1.072336
0.1150 1.115804 1.074101 1.070280
0.1200 1.116334 1.072828 1.068387
0.1250 1.116967 1.071502 1.066770
0.1300 1.117504 1.070121 1.065528
0.1350 1.117745 1.068687 1.064742
0.1400 1.117505 1.067200 1.064457
0.1450 1.116619 1.065660 1.064682
0.1500 1.114948 1.064066 1.065381
0.1550 1.112383 1.062419 1.066477
0.1600 1.108856 1.060719 1.067856
0.1650 1.104337 1.058965 1.069374
0.1700 1.098836 1.057159 1.070867
0.1750 1.092408 1.055300 1.072166
0.1800 1.085146 1.053388 1.073111
0.1850 1.077181 1.051424 1.073566
0.1900 1.068676 1.049407 1.073424
0.1950 1.059819 1.047337 1.072627
0.2000 1.050819 1.045215 1.071160
0.2050 1.041896 1.043041 1.069058
0.2100 1.033272 1.040815 1.066402
0.2150 1.025163 1.038537 1.063307
0.2200 1.017771 1.036206 1.059915
0.2250 1.011275 1.033824 1.056377
0.2300 1.005822 1.031391 1.052842
0.2350 1.001523 1.028905 1.049439
0.2400 0.998448 1.026369 1.046266
0.2450 0.996617 1.023780 1.043380
0.2500 0.996005 1.021141 1.040792
0.2550 0.996536 1.018451 1.038466
0.2600 0.998087 1.015710 1.036323
0.2650 1.000490 1.012918 1.034248
0.2700 1.003538 1.010075 1.032105
0.2750 1.006989 1.007182 1.029751
0.2800 1.010577 1.004238 1.027047
0.2850 1.014017 1.001244 1.023880
0.2900 1.017018 0.998201 1.020171
0.2950 1.019292 0.995107 1.015884
0.3000 1.020560 0.991963 1.011035
0.3050 1.020569 0.988770 1.005686
0.3100 1.019097 0.985528 0.999946
0.3150 1.015962 0.982236 0.993954
0.3200 1.011029 0.978895 0.987870
0.3250 1.004216 0.975505 0.981855
0.3300 0.995500 0.972067 0.976054
0.3350 0.984915 0.968579 0.970583
0.3400 0.972557 0.965044 0.965509
0.3450 0.958577 0.961460 0.960847
0.3500 0.943181 0.957828 0.956549
0.3550 0.926624 0.954148 0.952511
0.3600 0.909203 0.950420 0.948579
0.3650 0.891244 0.946645 0.944560
0.3700 0.873099 0.942823 0.940243
0.3750 0.855129 0.938953 0.935420
0.3800 0.837696 0.935037 0.929906
0.3850 0.821153 0.931073 0.923560
0.3900 0.805828 0.927064 0.916305
0.3950 0.792018 0.923007 0.908141
0.4000 0.779978 0.918905 0.899149
0.4050 0.769912 0.914757 0.889495
0.4100 0.761969 0.910563 0.879419
0.4150 0.756233 0.906323 0.869221
0.4200 0.752729 0.902038 0.859241
0.4250 0.751411 0.897708 0.849833
0.4300 0.752174 0.893334 0.841336
0.4350 0.754852 0.888914 0.834051
0.4400 0.759225 0.884450 0.828213
0.4450 0.765024 0.879942 0.823971
0.4500 0.771946 0.875390 0.821373
0.4550 0.779656 0.870794 0.820366
0.4600 0.787806 0.866154 0.820793
0.4650 0.796039 0.861472 0.822406
0.4700 0.804009 0.856746 0.824888
0.4750 0.811386 0.851977 0.827875
0.4800 0.817871 0.847166 0.830986
0.4850 0.823202 0.842312 0.833855
0.4900 0.827168 0.837416 0.836160
0.4950 0.829612 0.832479 0.837649
0.5000 0.830437 0.827499 0.838164

